Constraining the long-lived supramassive neutron stars by magnetar boosted kilonovae

Kilonovae are optical transients following the merger of neutron star binaries, which are powered by the r-process heating of merger ejecta. However, if a merger remnant is a long-lived supramassive neutron star supported by its uniform rotation, it will inject energy into the ejecta through spindown power. The energy injection can boost the peak luminosity of a kilonova by many orders of magnitudes, thus significantly increasing the detectable volume. Therefore, even if such events are only a small fraction of the kilonovae population, they could dominate the detection rates. However, after many years of optical sky surveys, no such event has been confirmed. In this work, we build a boosted kilonova model with rich physical details, including the description of the evolution and stability of a proto neutron star, and the energy absorption through X-ray photoionization. We simulate the observation prospects and find the only way to match the absence of detection is to limit the energy injection by the newly born magnetar to only a small fraction of the neutron star rotational energy, thus they should collapse soon after the merger. Our result indicates that most supramassive neutron stars resulting from binary neutron star mergers are short lived and they are likely to be rare in the Universe.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
